Topological Data Analysis

Topological Data Analysis (TDA) can broadly be described as a collection of data analysis methods that find structure in data. This includes: clustering, manifold estimation, nonlinear dimension reduction, mode estimation, ridge estimation and persistent homology. This paper reviews some of these methods.

==> abstract.txt <==

Topological Data Analysis (TDA) can broadly be described as a
collection of data analysis methods that find structure in data.  This
includes: clustering, manifold estimation, nonlinear dimension
reduction, mode estimation, ridge estimation and persistent homology.
This paper reviews some of these methods.

